Matrix-Free Ghost Penalty Evaluation via Tensor Product Factorization

We present a matrix-free approach for implementing ghost penalty stabilization in Cut Finite Element Methods (CutFEM). While matrix-free methods for CutFEM have been developed, the efficient evaluation of high-order, face-based ghost penalties remains a significant challenge, which this work addresses. By exploiting the tensor-product structure of the ghost penalty operator, we reduce its evaluation to a series of one-dimensional matrix-vector products using precomputed 1D matrices, avoiding the need to evaluate high-order derivatives directly. This approach achieves $O(k^{d+1})$ complexity for elements of degree $k$ in $d$ dimensions, significantly reducing implementation effort while maintaining accuracy. The derivation relies on the fact that the cells are aligned with the coordinate axes. The method is implemented within the \texttt{deal.II} library. The source code used for this paper is available at https://github.com/mwichro/TensorGhostPenalty

==> results/one_cell_2d.txt <==
degree FEPointEvaluation FEEvaluation GhostPenalty 
     1        4.9900e-02   7.7400e-02   2.5660e-01 
     2        1.4770e-01   1.4030e-01   3.3450e-01 
     3        2.4670e-01   2.6730e-01   5.5340e-01 
     4        4.4030e-01   3.5740e-01   7.2600e-01 
     5        6.8450e-01   5.5370e-01   1.0585e+00 
     6        1.3707e+00   7.1490e-01   1.5529e+00 
     7        1.9779e+00   1.0705e+00   2.1937e+00 
     8        3.0147e+00   1.3162e+00   2.8937e+00 

==> results/one_cell_3d.txt <==
degree FEPointEvaluation FEEvaluation GhostPenalty 
     1        1.6310e-01   2.2180e-01   4.9150e-01 
     2        8.1060e-01   8.2710e-01   9.4940e-01 
     3        2.6565e+00   1.5508e+00   1.9455e+00 
     4        7.2958e+00   2.7190e+00   3.9778e+00 
     5        1.8890e+01   5.2942e+00   7.8175e+00 
     6        5.0615e+01   8.5942e+00   1.3731e+01 
     7        9.7208e+01   1.4629e+01   2.3153e+01 
     8        1.8858e+02   2.2286e+01   3.5713e+01 

==> results/vmult_multiple_3D_d1_alt.txt <==
Cycle NBalls Mesh size  DOFs   VMULT Time Interior T   Cut T     Ghost T      MPI      Total T   Cells fraction 
    5      1    0.5250 2146689 1.0423e-02 1.3745e-01 0.0000e+00 5.5190e-05 1.0203e-01 2.6165e-01         0.0000 
    5      2    0.5250 2146689 6.1757e-03 1.3895e-01 0.0000e+00 5.1277e-05 1.1541e-02 1.7330e-01         0.0000 
    5      3    0.5250 2145000 5.9051e-03 1.3886e-01 9.1183e-04 9.1607e-04 2.2443e-02 1.8588e-01         0.0006 
    5      4    0.5250 1932603 1.3012e-02 1.1992e-01 1.7236e-02 1.9429e-02 1.7578e-01 3.5316e-01         0.0166 
    5      5    0.5250 1655449 1.2238e-02 1.0111e-01 2.5934e-02 2.9784e-02 2.1364e-01 3.8928e-01         0.0298 
    5      6    0.5250 1516864 1.1071e-02 9.0838e-02 2.5935e-02 3.1393e-02 1.2663e-01 2.9219e-01         0.0343 
    5      7    0.5250 1370470 1.0610e-02 8.1622e-02 3.3271e-02 3.9476e-02 1.6688e-01 3.3790e-01         0.0478 
    5      8    0.5250 1041331 7.5970e-03 6.0191e-02 3.0578e-02 3.6031e-02 1.0171e-01 2.4209e-01         0.0587 
    5      9    0.5250  964549 1.1967e-02 5.4649e-02 3.6182e-02 4.2358e-02 1.3194e-01 2.7827e-01         0.0749 
    5     10    0.5250  967986 1.2285e-02 5.2360e-02 4.8519e-02 5.8127e-02 9.2434e-02 2.6484e-01         0.1009 
    5     11    0.5250  813636 9.2713e-03 4.3296e-02 4.3558e-02 5.1306e-02 1.4493e-01 2.9511e-01         0.1097 
    5     12    0.5250  721383 1.0868e-02 3.7932e-02 4.3542e-02 5.1168e-02 7.4313e-02 2.1860e-01         0.1219 
    5     13    0.5250  632375 1.0331e-02 3.3144e-02 4.1220e-02 4.8531e-02 7.3790e-02 2.0748e-01         0.1340 
    5     14    0.5250  637994 7.1121e-03 3.1804e-02 5.0085e-02 5.9244e-02 7.3793e-02 2.2651e-01         0.1604 
    5     15    0.5250  595946 1.4611e-02 2.9283e-02 4.8085e-02 5.7243e-02 8.7974e-02 2.3356e-01         0.1685 
    5     16    0.5250  502775 1.3841e-02 2.3808e-02 4.2611e-02 5.0013e-02 7.9355e-02 2.0564e-01         0.1803 
    5     17    0.5250  460572 1.0116e-02 2.1878e-02 4.1269e-02 4.8364e-02 7.4237e-02 1.9530e-01         0.1891 
    5     18    0.5250  424452 5.4746e-03 1.9121e-02 4.1429e-02 4.8652e-02 4.5572e-02 1.6402e-01         0.2123 
    5     19    0.5250  380663 6.2164e-03 1.7537e-02 3.7491e-02 4.3619e-02 4.5504e-02 1.5436e-01         0.2145 
    5     20    0.5250  340998 1.2605e-02 1.5368e-02 3.8122e-02 4.1376e-02 3.0171e-02 1.3418e-01         0.2238 
    5     21    0.5250  314635 1.1075e-02 1.3547e-02 3.3420e-02 3.7920e-02 3.6806e-02 1.2955e-01         0.2368 
    5     22    0.5250  301490 6.9629e-03 1.2688e-02 3.3264e-02 3.8238e-02 3.3688e-02 1.2552e-01         0.2493 
    5     23    0.5250  282999 8.3046e-03 1.1446e-02 3.3477e-02 3.7733e-02 2.8326e-02 1.1861e-01         0.2684 
    5     24    0.5250  279314 1.3163e-02 1.0976e-02 3.4460e-02 3.9682e-02 3.7902e-02 1.3077e-01         0.2841 
    5     25    0.5250  251428 9.6034e-03 1.0180e-02 3.1738e-02 3.6103e-02 3.1479e-02 1.1668e-01         0.2935 


==> results/vmult_multiple_3D_d2_alt.txt <==
Cycle NBalls Mesh size   DOFs   VMULT Time Interior T   Cut T     Ghost T      MPI      Total T   Cells fraction 
    5      1    0.5250 16974593 1.7646e-02 3.6160e-01 0.0000e+00 4.4700e-04 1.0840e-01 4.9819e-01         0.0000 
    5      2    0.5250 16974593 2.0880e-02 3.6080e-01 0.0000e+00 4.6012e-04 1.0366e-01 4.9299e-01         0.0000 
    5      3    0.5250 16961081 2.4754e-02 3.7111e-01 7.0870e-03 2.1137e-03 3.1638e-01 7.2426e-01         0.0006 
    5      4    0.5250 15265363 3.2640e-02 3.2495e-01 1.3680e-01 4.0344e-02 1.6429e-01 6.9205e-01         0.0166 
    5      5    0.5250 13056821 2.4056e-02 2.7862e-01 2.0006e-01 6.1313e-02 1.6139e-01 7.2329e-01         0.0298 
    5      6    0.5250 11932405 3.5305e-02 2.5268e-01 2.0534e-01 6.5373e-02 1.3769e-01 6.8177e-01         0.0345 
    5      7    0.5250 10770343 2.3470e-02 2.2659e-01 2.6577e-01 8.1382e-02 1.9017e-01 7.8310e-01         0.0481 
    5      8    0.5250  8161883 1.9952e-02 1.6363e-01 2.4335e-01 7.4865e-02 1.2397e-01 6.2145e-01         0.0590 
    5      9    0.5250  7538542 3.9815e-02 1.5083e-01 2.8674e-01 8.7714e-02 1.0140e-01 6.4178e-01         0.0752 
    5     10    0.5250  7504758 4.0998e-02 1.4560e-01 3.7758e-01 1.2124e-01 8.6023e-02 7.4567e-01         0.1012 
    5     11    0.5250  6289825 2.9228e-02 1.2524e-01 3.5194e-01 1.0563e-01 3.0819e-01 9.0476e-01         0.1102 
    5     12    0.5250  5573686 4.6447e-02 1.0533e-01 3.4207e-01 1.0411e-01 7.5820e-02 6.3985e-01         0.1229 
    5     13    0.5250  4880262 1.9873e-02 9.0026e-02 3.2532e-01 9.9296e-02 8.4929e-02 6.1081e-01         0.1349 
    5     14    0.5250  4887247 2.5098e-02 8.5621e-02 3.8263e-01 1.2383e-01 7.6905e-02 6.8036e-01         0.1612 
    5     15    0.5250  4561683 4.0133e-02 8.0361e-02 3.7845e-01 1.1737e-01 7.6050e-02 6.6321e-01         0.1693 
    5     16    0.5250  3830172 3.3829e-02 6.8052e-02 3.3976e-01 1.0032e-01 6.5818e-02 5.8485e-01         0.1811 
    5     17    0.5250  3509608 4.0581e-02 6.3125e-02 3.2421e-01 9.7084e-02 1.2402e-01 6.1804e-01         0.1905 
    5     18    0.5250  3208710 1.7459e-02 5.7119e-02 3.1805e-01 9.6933e-02 6.6399e-02 5.4807e-01         0.2128 
    5     19    0.5250  2877058 2.2460e-02 4.8744e-02 2.9581e-01 8.7686e-02 7.4106e-02 5.1488e-01         0.2157 
    5     20    0.5250  2567124 2.7633e-02 3.8479e-02 2.6352e-01 8.0244e-02 1.1125e-01 5.0167e-01         0.2246 
    5     21    0.5250  2362293 3.9036e-02 4.1257e-02 2.6518e-01 7.8586e-02 2.7479e-02 4.2041e-01         0.2379 
    5     22    0.5250  2257958 2.6075e-02 3.7153e-02 2.6449e-01 7.8438e-02 4.9519e-02 4.3749e-01         0.2504 
    5     23    0.5250  2106073 3.0766e-02 3.1271e-02 2.6231e-01 8.3590e-02 3.5852e-02 4.2018e-01         0.2696 
    5     24    0.5250  2074067 2.7338e-02 2.8414e-02 2.6226e-01 8.6148e-02 4.7021e-02 4.3109e-01         0.2850 
    5     25    0.5250  1864317 2.6419e-02 2.9589e-02 2.5679e-01 7.4155e-02 3.5886e-02 4.0428e-01         0.2945 
    5     26    0.5250  1725175 2.6716e-02 2.3316e-02 2.2959e-01 7.4673e-02 4.5695e-02 3.7975e-01         0.2971 
    5     27    0.5250  1603447 1.5078e-02 2.1094e-02 2.2132e-01 7.2546e-02 6.5963e-02 3.8811e-01         0.3128 
    5     28    0.5250  1554902 1.8921e-02 2.0175e-02 2.2041e-01 6.7767e-02 3.6521e-02 3.5151e-01         0.3197 
    5     29    0.5250  1433250 2.8762e-02 1.7832e-02 2.1293e-01 6.2875e-02 2.4058e-02 3.2396e-01         0.3328 
    5     30    0.5250  1362568 1.7671e-02 1.6740e-02 2.0391e-01 6.7437e-02 2.5375e-02 3.1969e-01         0.3420 


==> results/vmult_multiple_3D_d3_alt.txt <==
Cycle NBalls Mesh size   DOFs   VMULT Time Interior T   Cut T     Ghost T      MPI      Total T   Cells fraction 
    5      1    0.5250 57066625 6.1997e-02 9.0755e-01 0.0000e+00 4.0355e-04 3.7881e-01 1.3164e+00         0.0000 
    5      2    0.5250 57066625 6.0690e-02 9.1018e-01 0.0000e+00 3.6939e-04 3.3783e-01 1.2781e+00         0.0000 
    5      3    0.5250 57021022 8.6072e-02 9.2006e-01 2.1901e-02 4.2959e-03 6.1941e-01 1.5964e+00         0.0006 
    5      4    0.5250 51301855 1.3208e-01 7.7180e-01 3.9334e-01 8.2477e-02 2.8670e+00 4.1421e+00         0.0166 
    5      5    0.5250 43857805 1.6077e-01 6.6887e-01 5.7669e-01 1.2504e-01 2.3328e+00 3.7274e+00         0.0299 
    5      6    0.5250 40045333 1.3180e-01 6.1362e-01 5.8599e-01 1.3245e-01 1.5528e+00 2.9074e+00         0.0347 
    5      7    0.5250 36133426 1.0117e-01 5.4821e-01 7.6013e-01 1.6739e-01 1.5767e+00 3.0737e+00         0.0483 
    5      8    0.5250 27357351 7.9148e-02 4.1376e-01 7.1778e-01 1.5351e-01 1.1684e+00 2.4712e+00         0.0592 
    5      9    0.5250 25243949 1.1974e-01 3.7800e-01 8.3119e-01 1.8237e-01 7.3091e-01 2.1391e+00         0.0754 
    5     10    0.5250 25061469 9.2891e-02 3.6521e-01 1.0933e+00 2.5175e-01 5.7890e-01 2.3055e+00         0.1015 
    5     11    0.5250 20984061 7.4129e-02 3.0027e-01 9.8565e-01 2.2221e-01 7.5693e-01 2.2797e+00         0.1106 
    5     12    0.5250 18590799 1.0567e-01 2.6562e-01 9.9514e-01 2.2505e-01 4.7865e-01 1.9786e+00         0.1237 
    5     13    0.5250 16271395 7.3125e-02 2.2992e-01 9.5061e-01 2.1413e-01 5.2521e-01 1.9334e+00         0.1356 
    5     14    0.5250 16253488 6.6878e-02 2.1894e-01 1.1303e+00 2.6489e-01 4.0778e-01 2.0350e+00         0.1617 
    5     15    0.5250 15166525 1.4251e-01 2.0641e-01 1.1067e+00 2.5029e-01 3.5848e-01 1.9345e+00         0.1698 
    5     16    0.5250 12713237 1.3144e-01 1.6819e-01 9.7416e-01 2.1957e-01 3.6288e-01 1.7365e+00         0.1816 
    5     17    0.5250 11650129 7.6420e-02 1.5675e-01 9.6030e-01 2.1524e-01 4.4894e-01 1.7924e+00         0.1914 
    5     18    0.5250 10622545 4.9754e-02 1.3300e-01 9.2385e-01 2.1941e-01 2.7630e-01 1.5636e+00         0.2132 
    5     19    0.5250  9523280 7.3653e-02 1.1936e-01 8.6771e-01 1.9503e-01 2.3448e-01 1.4267e+00         0.2167 
    5     20    0.5250  8485844 7.4728e-02 1.0457e-01 7.9419e-01 1.7077e-01 1.8309e-01 1.2622e+00         0.2250 
    5     21    0.5250  7801469 1.1369e-01 9.4255e-02 7.7093e-01 1.6884e-01 1.2665e-01 1.1704e+00         0.2383 
    5     22    0.5250  7450500 5.7567e-02 9.4880e-02 7.7328e-01 1.7260e-01 1.6928e-01 1.2203e+00         0.2510 
    5     23    0.5250  6933801 9.1970e-02 7.9606e-02 7.6619e-01 1.7451e-01 1.3429e-01 1.1638e+00         0.2700 
    5     24    0.5250  6822646 7.4569e-02 7.5373e-02 7.9094e-01 1.7716e-01 1.7543e-01 1.2281e+00         0.2856 
    5     25    0.5250  6129445 7.9365e-02 6.8540e-02 7.4171e-01 1.6736e-01 1.3903e-01 1.1256e+00         0.2951 
    5     26    0.5250  5664892 8.1268e-02 6.0563e-02 6.8936e-01 1.4975e-01 1.6365e-01 1.0717e+00         0.2978 


==> results/vmult_ref_mult_3D_d1.txt <==
Cycle NBalls Mesh size   DOFs   VMULT Time Cells fraction 
    3     25    0.5250    22176 4.6821e-01         0.5968 
    4     25    0.5250   153499 1.5904e+00         0.3677 
    5     25    0.5250  1147419 6.0058e+00         0.2076 
    6     25    0.5250  8848756 3.8655e+01         0.1072 
    7     25    0.5250 69551003 2.8190e+02         0.0587 


==> results/vmult_ref_mult_3D_d2.txt <==
Cycle NBalls Mesh size   DOFs   VMULT Time Cells fraction 
    3     25    0.5250   166244 1.7041e+00         0.5968 
    4     25    0.5250  1186733 5.1086e+00         0.3677 
    5     25    0.5250  9017977 2.4190e+01         0.2082 
    6     25    0.5250 70166618 1.2831e+02         0.1072 


==> results/vmult_ref_mult_3D_d3.txt <==
Cycle NBalls Mesh size   DOFs   VMULT Time Cells fraction 
    2     25    0.5250   81370  9.7664e-01         0.8438
    3     25    0.5250   548314 4.2779e+00         0.5968 
    4     25    0.5250  3959087 1.4095e+01         0.3677 
    5     25    0.5250 30254170 6.9178e+01         0.2083 


==> results/vmult_single_2D_d1.txt <==
Cycle Mesh size   DOFs   VMULT Time 
    6    0.5250    47653 2.1819e-01 
    7    0.5250   188645 5.9818e-01 
    8    0.5250   750901 1.4447e+00 
    9    0.5250  2995785 5.5434e+00 
   10    0.5250 11967429 2.2655e+01 
   11    0.5250 47837945 9.0808e+01 


==> results/vmult_single_2D_d2.txt <==
Cycle Mesh size   DOFs   VMULT Time 
    4    0.5250    12441 1.2677e-01 
    5    0.5250    48105 1.8807e-01 
    6    0.5250   189633 3.5684e-01 
    7    0.5250   752625 8.9558e-01 
    8    0.5250  2999697 1.9397e+00 
    9    0.5250 11975329 8.3277e+00 
   10    0.5250 47854105 3.3759e+01 


==> results/vmult_single_2D_d3.txt <==
Cycle Mesh size   DOFs    VMULT Time 
    4    0.5250     27805 1.5772e-01 
    5    0.5250    107869 2.1575e-01 
    6    0.5250    425941 5.3167e-01 
    7    0.5250   1691941 1.3621e+00 
    8    0.5250   6746389 3.5683e+00 
    9    0.5250  26938633 1.4887e+01 
   10    0.5250 107660029 5.9045e+01 


==> results/vmult_single_3D_d1.txt <==
Cycle Mesh size   DOFs   VMULT Time 
    4    0.5250   206245 1.5123e+00 
    5    0.5250  1567221 5.9417e+00 
    6    0.5250 12246821 3.8269e+01 
    7    0.5250 96774885 2.7621e+02 


==> results/vmult_single_3D_d2.txt <==
Cycle Mesh size   DOFs   VMULT Time 
    2    0.5250    30657 5.1982e-01 
    3    0.5250   215345 1.3429e+00 
    4    0.5250  1604889 3.5534e+00 
    5    0.5250 12362985 1.9777e+01 
    6    0.5250 97281729 1.6330e+02 


==> results/vmult_single_3D_d3.txt <==
Cycle Mesh size   DOFs   VMULT Time 
    2    0.5250   100009 9.4130e-01 
    3    0.5250   713629 5.9331e+00 
    4    0.5250  5366365 2.1455e+01 
    5    0.5250 41529565 6.4603e+01 

